Leverage Ratio: An empirical study of the European banking system

This paper empirically analyzes a dataset published by the European Banking Authority. Our main aim was to study how the Leverage Ratio is affected by adverse financial scenarios. This was be followed by observing how Leverage Ratio exposures are correlated to various other financial variables and how various regression techniques can be used to explain the correlation.

==> Labels.csv <==
Code,Label
213101,Net interest income
213102,Gains or losses on financial assets and liabilities held for trading and trading financial assets and trading financial liabilities
213103,Impairment (-) or reversal of impairment (+) on financial assets not measured at fair value through profit or loss
213104,Profit or (-) loss for the year
213105,Coverage ratio: non-performing exposure (%)
213106,Common Equity Tier 1 capital
213107,Total Risk exposure amount (all transitional adjustments included)
213108,Common Equity Tier 1 ratio %
213109,Fully loaded Common Equity Tier 1 ratio %
213110,Tier 1 capital
213111,Total leverage ratio exposures
213112,Leverage ratio %
213113,Fully loaded leverage ratio %
213114,Total amount of instruments with mandatory conversion into ordinary shares upon a fixed date in the 2021-2023 period (cumulative conversions)
213115,Total Additional Tier 1 and Tier 2 instruments eligible as regulatory capital under the CRR provisions that convert into Common Equity Tier 1 or are written down upon a trigger event
213116,Total Additional Tier 1 and Tier 2 instruments eligible as regulatory capital under the CRR provisions that convert into Common Equity Tier 1 or are written down upon a trigger event - Of which: eligible instruments whose trigger is above CET1 capital ratio in the adverse scenario
213117,IFRS 9 transitional arrangements?
213118,New definition of default?
213201,IRB - Exposure values - by status (Defaulted and Non defaulted) and by Portfolio (AIRB and FIRB)
213202,IRB - Risk Exposures amounts - by status (Defaulted and Non defaulted) and by Portfolio (AIRB and FIRB)
213203,IRB - Exposures by IFRS9 Stages
213204,IRB - Stock of Provisions by IFRS9 Stages
213205,IRB - Coverage ratios
213301,SA - Exposure values - by status (Defaulted and Non defaulted) and by Portfolio (SA)
213302,SA - Risk Exposures amounts - by status (Defaulted and Non defaulted) and by Portfolio (SA)
213303,SA - Exposures by IFRS9 Stages
213304,SA - Stock of Provisions by IFRS9 Stages
213305,SA - Coverage ratios
213401,SEC - Exposure values (actual/restated figures) - by Portfolio
213402,SEC - Risk Exposures amounts (actual/restated and projected figures) - by Portfolio
213404,SEC - Risk Exposures amounts - additional risk exposure amount
213403,SEC - Impairments (actual/restated and projected figures)
213501,Risk exposure amount for credit risk
213502,Risk exposure amount for credit risk - Of which: Risk exposure amount for securitisations and re-securitisations
213503,Risk exposure amount for credit risk - Of which: Risk exposure amount other credit risk
213504,Risk exposure amount for market risk
213505,Risk exposure amount for operational risk
213506,Other risk exposure amounts
213507,Total risk exposure amount
213508,Total Risk exposure amount (transitional)
213509,Total Risk exposure amount (fully loaded)
213601,Net interest income
213602,Interest income
213603,Interest expense
213604,Dividend income
213605,Net fee and commission income
213606,Gains or losses on financial assets and liabilities held for trading and trading financial assets and trading financial liabilities
213607,Gains or losses on non-trading financial assets mandatorily at fair value through profit or loss by instrument and Gains or losses on financial assets and liabilities designated at fair value through profit or loss
213608,Other operating income not listed above - net
213609,Total operating income - net
213610,Impairment (-) or reversal of impairment (+) on financial assets not measured at fair value through profit or loss
213611,Other income and expenses not listed above - net
213612,Profit or (-) loss before tax from continuing operations
213613,Tax expenses or (-) income related to profit or loss from continuing operations
213614,Profit or (-) loss after tax from discontinued operations
213615,Profit or (-) loss for the year
213616,Amount of dividends paid and minority interests after MDA-related adjustments
213617,Attributable to owners of the parent net of estimated dividends
213618,Memo row: Impact of one-off adjustments
213619,Total post-tax MDA-related adjustment
213701,OWN FUNDS
213702,COMMON EQUITY TIER 1 CAPITAL (net of deductions and after applying transitional adjustments)
213703,Capital instruments eligible as CET1 Capital (including share premium and net own capital instruments)
213704,Capital instruments eligible as CET1 Capital (including share premium and net own capital instruments) - Of which: CET1 instruments subscribed by Government
213705,Retained earnings
213706,Accumulated other comprehensive income
213707,"Accumulated other comprehensive income - Arising from full revaluation, cash flow hedge and liquidity reserves"
213708,Accumulated other comprehensive income - OCI Impact of defined benefit pension plans [gain or (-) loss]
213709,Accumulated other comprehensive income - Other OCI contributions
213710,Other Reserves
213711,Funds for general banking risk
213712,Minority interest given recognition in CET1 capital
213713,Adjustments to CET1 due to prudential filters
213714,Adjustments to CET1 due to prudential filters of which: (-) Value adjustments due to the requirements for prudent valuation (AVA)
213715,Adjustments to CET1 due to prudential filters of which: Cash flow hedge reserve
213716,Adjustments to CET1 due to prudential filters of which: Other adjustments
213717,(-) Intangible assets (including Goodwill)
213718,(-) DTAs that rely on future profitability and do not arise from temporary differences net of associated DTLs
213719,(-) IRB shortfall of credit risk adjustments to expected losses
213720,(-) Deduction due to the application of Regulation (EU) No 2019/630 amending Regulation (EU) No 575/2013 as regards minimum loss coverage for non-performing exposures (“NPL calendar”)
213721,(-) Defined benefit pension fund assets
213722,(-) Reciprocal cross holdings in CET1 Capital
213723,(-) Excess deduction from AT1 items over AT1 Capital
213724,(-) Deductions related to assets which can alternatively be subject to a 1.250% risk weight
213725,Of which: from securitisation positions (-)
213726,(-) Holdings of CET1 capital instruments of financial sector entities where the institution does not have a significant investment
213727,(-) Deductible DTAs that rely on future profitability and arise from temporary differences
213728,(-) CET1 instruments of financial sector entities where the institution has a significant investment
213729,(-) Amount exceeding the 17.65% threshold
213730,(-) Additional deductions of CET1 Capital due to Article 3 CRR
213731,CET1 capital elements or deductions - other
213732,Amount subject to IFRS 9 transitional arrangements
213733,"Amount subject to IFRS 9 transitional arrangements: Increase in IFRS 9 ECL provisions net of EL as of 01/01/2018 compared to related IAS 39 figures as at 31/12/17 (""static part"")"
213734,"Amount subject to IFRS 9 transitional arrangements: Increase in non-credit-impaired IFRS 9 ECL provisions net of EL compared to related IFRS 9 figures as at between 01/01/2018 and 31/12/2019 (""old dynamic part"")"
213735,"Amount subject to IFRS 9 transitional arrangements: Increase of CET1 capital due to the tax deductibility of the amounts above (""static part + old dynamic part"")"
213790,"Amount subject to IFRS 9 transitional arrangements: Increase in non-credit-impaired IFRS 9 ECL provisions net of EL compared to related IFRS 9 figures as at 01/01/2020 (""new dynamic part"")"
213791,"Amount subject to IFRS 9 transitional arrangements: Increase of CET1 capital due to the tax deductibility of the amounts above (""new dynamic part"")"
213736,Transitional adjustments
213737,Transitional adjustments - Transitional adjustments due to grandfathered CET1 Capital instruments (+/-)
213738,Transitional adjustments - Transitional adjustments due to additional minority interests (+/-)
213739,Transitional adjustments - Adjustments due to IFRS 9 transitional arrangements
213740,Transitional adjustments - Adjustments due to IFRS 9 transitional arrangements - of which: From the increased IFRS 9 ECL provisions net of EL
213741,Transitional adjustments - of which: From the increased IFRS 9 ECL provisions net of EL - of which: From the amount of DTAs that is deducted from CET1 capital
213742,Transitional adjustments - Other transitional adjustments to CET1 Capital
213743,Transitional adjustments - Other transitional adjustments to CET1 Capital - Of which: due to DTAs that rely on future profitability and do not arise from temporary differences
213744,Transitional adjustments - Other transitional adjustments to CET1 Capital - Of which: due to DTAs that rely on future profitability and arise from temporary differences and CET1 instruments of financial sector entities where the institution has a significant investment
213792,Transitional adjustments - Other transitional adjustments to CET1 Capital - Of which: due to unrealised gains and losses measured at fair value through other comprehensive income in view of COVID-19 pandemic
213745,ADDITIONAL TIER 1 CAPITAL (net of deductions and after transitional adjustments)
213746,Additional Tier 1 Capital instruments
213747,(-) Excess deduction from T2 items over T2 capital
213748,Other Additional Tier 1 Capital components and deductions
213749,Additional Tier 1 transitional adjustments
213750,Additional Tier 1 transitional adjustments - Of which: adjustments due to IFRS 9 transitional arrangements
213751,TIER 1 CAPITAL (net of deductions and after transitional adjustments)
213752,TIER 2 CAPITAL (net of deductions and after transitional adjustments)
213753,Tier 2 Capital instruments
213754,Other Tier 2 Capital components and deductions
213755,Tier 2 transitional adjustments
213756,Tier 2 transitional adjustments - Of which: adjustments due to IFRS 9 transitional arrangements
213757,Grandfathered Additional Tier 1 Capital instruments eligible as Tier 2
213758,TOTAL RISK EXPOSURE AMOUNT
213759,TOTAL RISK EXPOSURE AMOUNT - Of which: Transitional adjustments included
213760,Adjustments due to IFRS 9 transitional arrangements
213761,Common Equity Tier 1 Capital ratio (transitional)
213762,Tier 1 Capital ratio (transitional)
213763,Total Capital ratio (transitional)
213764,COMMON EQUITY TIER 1 CAPITAL (fully loaded)
213765,TIER 1 CAPITAL (fully loaded)
213766,TOTAL CAPITAL (fully loaded)
213767,Common Equity Tier 1 Capital ratio (fully loaded)
213768,Tier 1 Capital ratio (fully loaded)
213769,Total Capital ratio (fully loaded)
213770,Total amount of instruments with mandatory conversion into ordinary shares upon a fixed date in the 2021 -2023 period (cumulative conversions) (1)
213771,Total Additional Tier 1 and Tier 2 instruments eligible as regulatory capital under the CRR provisions that convert into Common Equity Tier 1 or are written down upon a trigger event (2)
213772,Total Additional Tier 1 and Tier 2 instruments eligible as regulatory capital under the CRR provisions that convert into Common Equity Tier 1 or are written down upon a trigger event (2) - Of which: eligible instruments whose trigger is above CET1 capital ratio in the adverse scenario (2)
213773,Total leverage ratio exposures (transitional)
213774,Total leverage ratio exposures (fully loaded)
213775,Leverage ratio (transitional)
213776,Leverage ratio (fully loaded)
213777,Capital conservation buffer
213778,Countercyclical capital buffer
213779,O-SII buffer
213780,G-SII buffer
213781,Systemic risk buffer applied to all exposures according to article 133 (4) of CRD IV
213782,Systemic risk buffer applied to domestic exposures only according to article 133 (5) of CRD IV
213783,Combined buffer
213784,Pillar 2 capital requirement
213785,Pillar 2 capital requirement Of which: CET1
213786,Total SREP capital requirement (applicable requirement to be met at all times - including adverse scenario - according to EBA/GL/2018/03)
213787,Total SREP capital requirement (applicable requirement to be met at all times - including adverse scenario - according to EBA/GL/2018/03) Of which: CET1
213788,Overall capital requirement (applicable requirement under the baseline scenario according to EBA/GL/2018/03)
213789,Overall capital requirement (applicable requirement under the baseline scenario according to EBA/GL/2018/03) Of which: CET1 (relevant trigger for maximum distributable amount calculation according to Art 141 CRD)
213801,Impact on Common Equity Tier 1 - Raising of capital instruments eligible as CET1 capital (+)
213802,Impact on Common Equity Tier 1 - Repayment of CET1 capital -buybacks (-)
213803,Impact on Common Equity Tier 1 - Conversion to CET1 of hybrid instruments (+)
213804,Impact on Additional Tier 1 and Tier 2- Net issuance of Additional Tier 1 and T2 Instruments with a trigger at or above banks post stress test CET1 ratio in the adverse scenario during the stress test horizon (+/-)
213805,Impact on Additional Tier 1 and Tier 2 - Net issuance of Additional Tier 1 and T2 Instrument with a trigger below banks post stress test CET1 ratio in the adverse scenario during the stress test horizon (+/-)
213806,Realised fines/litigation costs (net of provisions) (-)
213807,Other material losses and provisions (-)
214001,IRB - Moratoria Exposure values - by Portfolio (AIRB and FIRB)
214002,IRB - Moratoria Risk Exposures amounts - by Portfolio (AIRB and FIRB)
214003,IRB - Moratoria Exposures by IFRS9 Stages
214004,IRB - Moratoria Stock of Provisions by IFRS9 Stages
214005,IRB - Moratoria Coverage ratios
214011,IRB - Public guarantees Exposure values - by Portfolio (AIRB and FIRB)
214012,IRB - Public guarantees Risk Exposures amounts - by Portfolio (AIRB and FIRB)
214013,IRB - Public guarantees Exposures by IFRS9 Stages
214014,IRB - Public guarantees Stock of Provisions by IFRS9 Stages
214015,IRB - Public guarantees Coverage ratios
214101,STA - Moratoria Exposure values
214102,STA - Moratoria Risk Exposures amounts
214103,STA - Moratoria Exposures by IFRS9 Stages
214104,STA - Moratoria Stock of Provisions by IFRS9 Stages
214105,STA - Moratoria Coverage ratios
214111,STA - Public guarantees Exposure values
214112,STA - Public guarantees Risk Exposures amounts
214113,STA - Public guarantees Exposures by IFRS9 Stages
214114,STA - Public guarantees Stock of Provisions by IFRS9 Stages
214115,STA - Public guarantees Coverage ratios
